Calibration-free IMU-based Relative Orientation Estimation under Dynamic Human Motion

Recent magnetometer-free inertial measurement unit (IMU) methods can reduce drift in joint motion estimation using rigid-body constraints, but they typically require pre-calibrated sensor locations, assumptions of specific joint models (e.g., hinge joints) or limited motion types, or an external reference for global orientation. Furthermore, challenges related to high-frequency impacts (e.g. at foot strikes during gait) and numerical differentiation of noisy measurements have not been explicitly addressed. We propose an extended Kalman filter that estimates relative IMU orientation and sensor location simultaneously, requiring neither offline sensor location calibration nor a global orientation anchor. A systematic simulation study shows that the quality of the relative orientation and the sensor location estimates depends on different motion-intensity sources: the joint center acceleration and the relative angular velocity, respectively. A low-pass filter (LPF) is used to mitigate real-signal outliers before applying the rigid-body constraint. When applied to the OpenSense dataset with real IMU measurements across four subjects with three lower-body joint types during walking and complex tasks including various motion types, the proposed method achieves an overall relative orientation error of 2.61{\deg}, compared with 10.40{\deg} for a baseline using offline-estimated sensor locations and 7.43{\deg} for a baseline using marker-derived sensor locations. These results show that the proposed calibration-free estimation framework handles real IMU data effectively and achieves accurate relative orientation without offline sensor location calibration.

==> docs/I_ajc_per_trial.csv <==
motion_type,jcacc_amp,omega_scaling,mc_seed,I_ajc
rand,0.0,0.0,0,0.0
rand,0.0,0.0,1,0.0
rand,0.0,0.0,2,0.0
rand,0.0,0.0,3,0.0
rand,0.0,0.0,4,0.0
rand,0.0,0.0,5,0.0
rand,0.0,0.0,6,0.0
rand,0.0,0.0,7,0.0
rand,0.0,0.0,8,0.0
rand,0.0,0.0,9,0.0
rand,0.0,0.01,0,0.0
rand,0.0,0.01,1,0.0
rand,0.0,0.01,2,0.0
rand,0.0,0.01,3,0.0
rand,0.0,0.01,4,0.0
rand,0.0,0.01,5,0.0
rand,0.0,0.01,6,0.0
rand,0.0,0.01,7,0.0
rand,0.0,0.01,8,0.0
rand,0.0,0.01,9,0.0
rand,0.0,0.1,0,0.0
rand,0.0,0.1,1,0.0
rand,0.0,0.1,2,0.0
rand,0.0,0.1,3,0.0
rand,0.0,0.1,4,0.0
rand,0.0,0.1,5,0.0
rand,0.0,0.1,6,0.0
rand,0.0,0.1,7,0.0
rand,0.0,0.1,8,0.0
rand,0.0,0.1,9,0.0
rand,0.0,0.5,0,0.0
rand,0.0,0.5,1,0.0
rand,0.0,0.5,2,0.0
rand,0.0,0.5,3,0.0
rand,0.0,0.5,4,0.0
rand,0.0,0.5,5,0.0
rand,0.0,0.5,6,0.0
rand,0.0,0.5,7,0.0
rand,0.0,0.5,8,0.0
rand,0.0,0.5,9,0.0
rand,0.0,1.0,0,0.0
rand,0.0,1.0,1,0.0
rand,0.0,1.0,2,0.0
rand,0.0,1.0,3,0.0
rand,0.0,1.0,4,0.0
rand,0.0,1.0,5,0.0
rand,0.0,1.0,6,0.0
rand,0.0,1.0,7,0.0
rand,0.0,1.0,8,0.0
rand,0.0,1.0,9,0.0
rand,0.0,1.35,0,0.0
rand,0.0,1.35,1,0.0
rand,0.0,1.35,2,0.0
rand,0.0,1.35,3,0.0
rand,0.0,1.35,4,0.0
rand,0.0,1.35,5,0.0
rand,0.0,1.35,6,0.0
rand,0.0,1.35,7,0.0
rand,0.0,1.35,8,0.0
rand,0.0,1.35,9,0.0
rand,0.0,3.0,0,0.0
rand,0.0,3.0,1,0.0
rand,0.0,3.0,2,0.0
rand,0.0,3.0,3,0.0
rand,0.0,3.0,4,0.0
rand,0.0,3.0,5,0.0
rand,0.0,3.0,6,0.0
rand,0.0,3.0,7,0.0
rand,0.0,3.0,8,0.0
rand,0.0,3.0,9,0.0
rand,0.05,0.0,0,0.14732591231394773
rand,0.05,0.0,1,0.15077514339712286
rand,0.05,0.0,2,0.14642786126736002
rand,0.05,0.0,3,0.1507166673541949
rand,0.05,0.0,4,0.14448066214486538
rand,0.05,0.0,5,0.14526154814893869
rand,0.05,0.0,6,0.15077840849815413
rand,0.05,0.0,7,0.14748035204161075
rand,0.05,0.0,8,0.1479157126754963
rand,0.05,0.0,9,0.14265098921474192
rand,0.05,0.01,0,0.14732591231394773
rand,0.05,0.01,1,0.15077514339712286
rand,0.05,0.01,2,0.14642786126736002
rand,0.05,0.01,3,0.1507166673541949
rand,0.05,0.01,4,0.14448066214486538
rand,0.05,0.01,5,0.14526154814893869
rand,0.05,0.01,6,0.15077840849815413
rand,0.05,0.01,7,0.14748035204161075
rand,0.05,0.01,8,0.1479157126754963
rand,0.05,0.01,9,0.14265098921474192
rand,0.05,0.1,0,0.14732591231394773
rand,0.05,0.1,1,0.15077514339712286
rand,0.05,0.1,2,0.14642786126736002
rand,0.05,0.1,3,0.1507166673541949
rand,0.05,0.1,4,0.14448066214486538
rand,0.05,0.1,5,0.14526154814893869
rand,0.05,0.1,6,0.15077840849815413
rand,0.05,0.1,7,0.14748035204161075
rand,0.05,0.1,8,0.1479157126754963
rand,0.05,0.1,9,0.14265098921474192
rand,0.05,0.5,0,0.14732591231394773
rand,0.05,0.5,1,0.15077514339712286
rand,0.05,0.5,2,0.14642786126736002
rand,0.05,0.5,3,0.1507166673541949
rand,0.05,0.5,4,0.14448066214486538
rand,0.05,0.5,5,0.14526154814893869
rand,0.05,0.5,6,0.15077840849815413
rand,0.05,0.5,7,0.14748035204161075
rand,0.05,0.5,8,0.1479157126754963
rand,0.05,0.5,9,0.14265098921474192
rand,0.05,1.0,0,0.14732591231394773
rand,0.05,1.0,1,0.15077514339712286
rand,0.05,1.0,2,0.14642786126736002
rand,0.05,1.0,3,0.1507166673541949
rand,0.05,1.0,4,0.14448066214486538
rand,0.05,1.0,5,0.14526154814893869
rand,0.05,1.0,6,0.15077840849815413
rand,0.05,1.0,7,0.14748035204161075
rand,0.05,1.0,8,0.1479157126754963
rand,0.05,1.0,9,0.14265098921474192
rand,0.05,1.35,0,0.14732591231394773
rand,0.05,1.35,1,0.15077514339712286
rand,0.05,1.35,2,0.14642786126736002
rand,0.05,1.35,3,0.1507166673541949
rand,0.05,1.35,4,0.14448066214486538
rand,0.05,1.35,5,0.14526154814893869
rand,0.05,1.35,6,0.15077840849815413
rand,0.05,1.35,7,0.14748035204161075
rand,0.05,1.35,8,0.1479157126754963
rand,0.05,1.35,9,0.14265098921474192
rand,0.05,3.0,0,0.14732591231394773
rand,0.05,3.0,1,0.15077514339712286
rand,0.05,3.0,2,0.14642786126736002
rand,0.05,3.0,3,0.1507166673541949
rand,0.05,3.0,4,0.14448066214486538
rand,0.05,3.0,5,0.14526154814893869
rand,0.05,3.0,6,0.15077840849815413
rand,0.05,3.0,7,0.14748035204161075
rand,0.05,3.0,8,0.1479157126754963
rand,0.05,3.0,9,0.14265098921474192
rand,0.1,0.0,0,0.29465182462789546
rand,0.1,0.0,1,0.3015502867942457
rand,0.1,0.0,2,0.29285572253472003
rand,0.1,0.0,3,0.3014333347083898
rand,0.1,0.0,4,0.28896132428973076
rand,0.1,0.0,5,0.29052309629787737
rand,0.1,0.0,6,0.30155681699630826
rand,0.1,0.0,7,0.2949607040832215
rand,0.1,0.0,8,0.2958314253509926
rand,0.1,0.0,9,0.28530197842948385
rand,0.1,0.01,0,0.29465182462789546
rand,0.1,0.01,1,0.3015502867942457
rand,0.1,0.01,2,0.29285572253472003
rand,0.1,0.01,3,0.3014333347083898
rand,0.1,0.01,4,0.28896132428973076
rand,0.1,0.01,5,0.29052309629787737
rand,0.1,0.01,6,0.30155681699630826
rand,0.1,0.01,7,0.2949607040832215
rand,0.1,0.01,8,0.2958314253509926
rand,0.1,0.01,9,0.28530197842948385
rand,0.1,0.1,0,0.29465182462789546
rand,0.1,0.1,1,0.3015502867942457
rand,0.1,0.1,2,0.29285572253472003
rand,0.1,0.1,3,0.3014333347083898
rand,0.1,0.1,4,0.28896132428973076
rand,0.1,0.1,5,0.29052309629787737
rand,0.1,0.1,6,0.30155681699630826
rand,0.1,0.1,7,0.2949607040832215
rand,0.1,0.1,8,0.2958314253509926
rand,0.1,0.1,9,0.28530197842948385
rand,0.1,0.5,0,0.29465182462789546
rand,0.1,0.5,1,0.3015502867942457
rand,0.1,0.5,2,0.29285572253472003
rand,0.1,0.5,3,0.3014333347083898
rand,0.1,0.5,4,0.28896132428973076
rand,0.1,0.5,5,0.29052309629787737
rand,0.1,0.5,6,0.30155681699630826
rand,0.1,0.5,7,0.2949607040832215
rand,0.1,0.5,8,0.2958314253509926
rand,0.1,0.5,9,0.28530197842948385
rand,0.1,1.0,0,0.29465182462789546
rand,0.1,1.0,1,0.3015502867942457
rand,0.1,1.0,2,0.29285572253472003
rand,0.1,1.0,3,0.3014333347083898
rand,0.1,1.0,4,0.28896132428973076
rand,0.1,1.0,5,0.29052309629787737
rand,0.1,1.0,6,0.30155681699630826
rand,0.1,1.0,7,0.2949607040832215
rand,0.1,1.0,8,0.2958314253509926
rand,0.1,1.0,9,0.28530197842948385
rand,0.1,1.35,0,0.29465182462789546
rand,0.1,1.35,1,0.3015502867942457
rand,0.1,1.35,2,0.29285572253472003
rand,0.1,1.35,3,0.3014333347083898
rand,0.1,1.35,4,0.28896132428973076
rand,0.1,1.35,5,0.29052309629787737
rand,0.1,1.35,6,0.30155681699630826
rand,0.1,1.35,7,0.2949607040832215
rand,0.1,1.35,8,0.2958314253509926
rand,0.1,1.35,9,0.28530197842948385
rand,0.1,3.0,0,0.29465182462789546
rand,0.1,3.0,1,0.3015502867942457
rand,0.1,3.0,2,0.29285572253472003
rand,0.1,3.0,3,0.3014333347083898
rand,0.1,3.0,4,0.28896132428973076
rand,0.1,3.0,5,0.29052309629787737
rand,0.1,3.0,6,0.30155681699630826
rand,0.1,3.0,7,0.2949607040832215
rand,0.1,3.0,8,0.2958314253509926
rand,0.1,3.0,9,0.28530197842948385
rand,0.5,0.0,0,1.4732591231394774
rand,0.5,0.0,1,1.5077514339712286
rand,0.5,0.0,2,1.4642786126736
rand,0.5,0.0,3,1.5071666735419487
rand,0.5,0.0,4,1.444806621448654
rand,0.5,0.0,5,1.452615481489387
rand,0.5,0.0,6,1.5077840849815414
rand,0.5,0.0,7,1.4748035204161074
rand,0.5,0.0,8,1.4791571267549628
rand,0.5,0.0,9,1.4265098921474193
rand,0.5,0.01,0,1.4732591231394774
rand,0.5,0.01,1,1.5077514339712286
rand,0.5,0.01,2,1.4642786126736
rand,0.5,0.01,3,1.5071666735419487
rand,0.5,0.01,4,1.444806621448654
rand,0.5,0.01,5,1.452615481489387
rand,0.5,0.01,6,1.5077840849815414
rand,0.5,0.01,7,1.4748035204161074
rand,0.5,0.01,8,1.4791571267549628
rand,0.5,0.01,9,1.4265098921474193
rand,0.5,0.1,0,1.4732591231394774
rand,0.5,0.1,1,1.5077514339712286
rand,0.5,0.1,2,1.4642786126736
rand,0.5,0.1,3,1.5071666735419487
rand,0.5,0.1,4,1.444806621448654
rand,0.5,0.1,5,1.452615481489387
rand,0.5,0.1,6,1.5077840849815414
rand,0.5,0.1,7,1.4748035204161074
rand,0.5,0.1,8,1.4791571267549628
rand,0.5,0.1,9,1.4265098921474193
rand,0.5,0.5,0,1.4732591231394774
rand,0.5,0.5,1,1.5077514339712286
rand,0.5,0.5,2,1.4642786126736
rand,0.5,0.5,3,1.5071666735419487
rand,0.5,0.5,4,1.444806621448654
rand,0.5,0.5,5,1.452615481489387
rand,0.5,0.5,6,1.5077840849815414
rand,0.5,0.5,7,1.4748035204161074
rand,0.5,0.5,8,1.4791571267549628
rand,0.5,0.5,9,1.4265098921474193
rand,0.5,1.0,0,1.4732591231394774
rand,0.5,1.0,1,1.5077514339712286
rand,0.5,1.0,2,1.4642786126736
rand,0.5,1.0,3,1.5071666735419487
rand,0.5,1.0,4,1.444806621448654
rand,0.5,1.0,5,1.452615481489387
rand,0.5,1.0,6,1.5077840849815414
rand,0.5,1.0,7,1.4748035204161074
rand,0.5,1.0,8,1.4791571267549628
rand,0.5,1.0,9,1.4265098921474193
rand,0.5,1.35,0,1.4732591231394774
rand,0.5,1.35,1,1.5077514339712286
rand,0.5,1.35,2,1.4642786126736
rand,0.5,1.35,3,1.5071666735419487
rand,0.5,1.35,4,1.444806621448654
rand,0.5,1.35,5,1.452615481489387
rand,0.5,1.35,6,1.5077840849815414
rand,0.5,1.35,7,1.4748035204161074
rand,0.5,1.35,8,1.4791571267549628
rand,0.5,1.35,9,1.4265098921474193
rand,0.5,3.0,0,1.4732591231394774
rand,0.5,3.0,1,1.5077514339712286
rand,0.5,3.0,2,1.4642786126736
rand,0.5,3.0,3,1.5071666735419487
rand,0.5,3.0,4,1.444806621448654
rand,0.5,3.0,5,1.452615481489387
rand,0.5,3.0,6,1.5077840849815414
rand,0.5,3.0,7,1.4748035204161074
rand,0.5,3.0,8,1.4791571267549628
rand,0.5,3.0,9,1.4265098921474193
rand,10.0,0.0,0,29.46518246278955
rand,10.0,0.0,1,30.15502867942457
rand,10.0,0.0,2,29.285572253471997
rand,10.0,0.0,3,30.14333347083897
rand,10.0,0.0,4,28.896132428973075
rand,10.0,0.0,5,29.052309629787736
rand,10.0,0.0,6,30.15568169963083
rand,10.0,0.0,7,29.49607040832215
rand,10.0,0.0,8,29.58314253509926
rand,10.0,0.0,9,28.53019784294839
rand,10.0,0.01,0,29.46518246278955
rand,10.0,0.01,1,30.15502867942457
rand,10.0,0.01,2,29.285572253471997
rand,10.0,0.01,3,30.14333347083897
rand,10.0,0.01,4,28.896132428973075
rand,10.0,0.01,5,29.052309629787736
rand,10.0,0.01,6,30.15568169963083
rand,10.0,0.01,7,29.49607040832215
rand,10.0,0.01,8,29.58314253509926
rand,10.0,0.01,9,28.53019784294839
rand,10.0,0.1,0,29.46518246278955
rand,10.0,0.1,1,30.15502867942457
rand,10.0,0.1,2,29.285572253471997
rand,10.0,0.1,3,30.14333347083897
rand,10.0,0.1,4,28.896132428973075
rand,10.0,0.1,5,29.052309629787736
rand,10.0,0.1,6,30.15568169963083
rand,10.0,0.1,7,29.49607040832215
rand,10.0,0.1,8,29.58314253509926
rand,10.0,0.1,9,28.53019784294839
rand,10.0,0.5,0,29.46518246278955
rand,10.0,0.5,1,30.15502867942457
rand,10.0,0.5,2,29.285572253471997
rand,10.0,0.5,3,30.14333347083897
rand,10.0,0.5,4,28.896132428973075
rand,10.0,0.5,5,29.052309629787736
rand,10.0,0.5,6,30.15568169963083
rand,10.0,0.5,7,29.49607040832215
rand,10.0,0.5,8,29.58314253509926
rand,10.0,0.5,9,28.53019784294839
rand,10.0,1.0,0,29.46518246278955
rand,10.0,1.0,1,30.15502867942457
rand,10.0,1.0,2,29.285572253471997
rand,10.0,1.0,3,30.14333347083897
rand,10.0,1.0,4,28.896132428973075
rand,10.0,1.0,5,29.052309629787736
rand,10.0,1.0,6,30.15568169963083
rand,10.0,1.0,7,29.49607040832215
rand,10.0,1.0,8,29.58314253509926
rand,10.0,1.0,9,28.53019784294839
rand,10.0,1.35,0,29.46518246278955
rand,10.0,1.35,1,30.15502867942457
rand,10.0,1.35,2,29.285572253471997
rand,10.0,1.35,3,30.14333347083897
rand,10.0,1.35,4,28.896132428973075
rand,10.0,1.35,5,29.052309629787736
rand,10.0,1.35,6,30.15568169963083
rand,10.0,1.35,7,29.49607040832215
rand,10.0,1.35,8,29.58314253509926
rand,10.0,1.35,9,28.53019784294839
rand,10.0,3.0,0,29.46518246278955
rand,10.0,3.0,1,30.15502867942457
rand,10.0,3.0,2,29.285572253471997
rand,10.0,3.0,3,30.14333347083897
rand,10.0,3.0,4,28.896132428973075
rand,10.0,3.0,5,29.052309629787736
rand,10.0,3.0,6,30.15568169963083
rand,10.0,3.0,7,29.49607040832215
rand,10.0,3.0,8,29.58314253509926
rand,10.0,3.0,9,28.53019784294839
rand,1.0,0.0,0,2.9465182462789548
rand,1.0,0.0,1,3.015502867942457
rand,1.0,0.0,2,2.9285572253472
rand,1.0,0.0,3,3.0143333470838973
rand,1.0,0.0,4,2.889613242897308
rand,1.0,0.0,5,2.905230962978774
rand,1.0,0.0,6,3.0155681699630827
rand,1.0,0.0,7,2.949607040832215
rand,1.0,0.0,8,2.9583142535099256
rand,1.0,0.0,9,2.8530197842948386
rand,1.0,0.01,0,2.9465182462789548
rand,1.0,0.01,1,3.015502867942457
rand,1.0,0.01,2,2.9285572253472
rand,1.0,0.01,3,3.0143333470838973
rand,1.0,0.01,4,2.889613242897308
rand,1.0,0.01,5,2.905230962978774
rand,1.0,0.01,6,3.0155681699630827
rand,1.0,0.01,7,2.949607040832215
rand,1.0,0.01,8,2.9583142535099256
rand,1.0,0.01,9,2.8530197842948386
rand,1.0,0.1,0,2.9465182462789548
rand,1.0,0.1,1,3.015502867942457
rand,1.0,0.1,2,2.9285572253472
rand,1.0,0.1,3,3.0143333470838973
rand,1.0,0.1,4,2.889613242897308
rand,1.0,0.1,5,2.905230962978774
rand,1.0,0.1,6,3.0155681699630827
rand,1.0,0.1,7,2.949607040832215
rand,1.0,0.1,8,2.9583142535099256
rand,1.0,0.1,9,2.8530197842948386
rand,1.0,0.5,0,2.9465182462789548
rand,1.0,0.5,1,3.015502867942457
rand,1.0,0.5,2,2.9285572253472
rand,1.0,0.5,3,3.0143333470838973
rand,1.0,0.5,4,2.889613242897308
rand,1.0,0.5,5,2.905230962978774
rand,1.0,0.5,6,3.0155681699630827
rand,1.0,0.5,7,2.949607040832215
rand,1.0,0.5,8,2.9583142535099256
rand,1.0,0.5,9,2.8530197842948386
rand,1.0,1.0,0,2.9465182462789548
rand,1.0,1.0,1,3.015502867942457
rand,1.0,1.0,2,2.9285572253472
rand,1.0,1.0,3,3.0143333470838973
rand,1.0,1.0,4,2.889613242897308
rand,1.0,1.0,5,2.905230962978774
rand,1.0,1.0,6,3.0155681699630827
rand,1.0,1.0,7,2.949607040832215
rand,1.0,1.0,8,2.9583142535099256
rand,1.0,1.0,9,2.8530197842948386
rand,1.0,1.35,0,2.9465182462789548
rand,1.0,1.35,1,3.015502867942457
rand,1.0,1.35,2,2.9285572253472
rand,1.0,1.35,3,3.0143333470838973
rand,1.0,1.35,4,2.889613242897308
rand,1.0,1.35,5,2.905230962978774
rand,1.0,1.35,6,3.0155681699630827
rand,1.0,1.35,7,2.949607040832215
rand,1.0,1.35,8,2.9583142535099256
rand,1.0,1.35,9,2.8530197842948386
rand,1.0,3.0,0,2.9465182462789548
rand,1.0,3.0,1,3.015502867942457
rand,1.0,3.0,2,2.9285572253472
rand,1.0,3.0,3,3.0143333470838973
rand,1.0,3.0,4,2.889613242897308
rand,1.0,3.0,5,2.905230962978774
rand,1.0,3.0,6,3.0155681699630827
rand,1.0,3.0,7,2.949607040832215
rand,1.0,3.0,8,2.9583142535099256
rand,1.0,3.0,9,2.8530197842948386
rand,2.0,0.0,0,5.8930364925579095
rand,2.0,0.0,1,6.031005735884914
rand,2.0,0.0,2,5.8571144506944
rand,2.0,0.0,3,6.028666694167795
rand,2.0,0.0,4,5.779226485794616
rand,2.0,0.0,5,5.810461925957548
rand,2.0,0.0,6,6.0311363399261655
rand,2.0,0.0,7,5.89921408166443
rand,2.0,0.0,8,5.916628507019851
rand,2.0,0.0,9,5.706039568589677
rand,2.0,0.01,0,5.8930364925579095
rand,2.0,0.01,1,6.031005735884914
rand,2.0,0.01,2,5.8571144506944
rand,2.0,0.01,3,6.028666694167795
rand,2.0,0.01,4,5.779226485794616
rand,2.0,0.01,5,5.810461925957548
rand,2.0,0.01,6,6.0311363399261655
rand,2.0,0.01,7,5.89921408166443
rand,2.0,0.01,8,5.916628507019851
rand,2.0,0.01,9,5.706039568589677
rand,2.0,0.1,0,5.8930364925579095
rand,2.0,0.1,1,6.031005735884914
rand,2.0,0.1,2,5.8571144506944
rand,2.0,0.1,3,6.028666694167795
rand,2.0,0.1,4,5.779226485794616
rand,2.0,0.1,5,5.810461925957548
rand,2.0,0.1,6,6.0311363399261655
rand,2.0,0.1,7,5.89921408166443
rand,2.0,0.1,8,5.916628507019851
rand,2.0,0.1,9,5.706039568589677
rand,2.0,0.5,0,5.8930364925579095
rand,2.0,0.5,1,6.031005735884914
rand,2.0,0.5,2,5.8571144506944
rand,2.0,0.5,3,6.028666694167795
rand,2.0,0.5,4,5.779226485794616
rand,2.0,0.5,5,5.810461925957548
rand,2.0,0.5,6,6.0311363399261655
rand,2.0,0.5,7,5.89921408166443
rand,2.0,0.5,8,5.916628507019851
rand,2.0,0.5,9,5.706039568589677
rand,2.0,1.0,0,5.8930364925579095
rand,2.0,1.0,1,6.031005735884914
rand,2.0,1.0,2,5.8571144506944
rand,2.0,1.0,3,6.028666694167795
rand,2.0,1.0,4,5.779226485794616
rand,2.0,1.0,5,5.810461925957548
rand,2.0,1.0,6,6.0311363399261655
rand,2.0,1.0,7,5.89921408166443
rand,2.0,1.0,8,5.916628507019851
rand,2.0,1.0,9,5.706039568589677
rand,2.0,1.35,0,5.8930364925579095
rand,2.0,1.35,1,6.031005735884914
rand,2.0,1.35,2,5.8571144506944
rand,2.0,1.35,3,6.028666694167795
rand,2.0,1.35,4,5.779226485794616
rand,2.0,1.35,5,5.810461925957548
rand,2.0,1.35,6,6.0311363399261655
rand,2.0,1.35,7,5.89921408166443
rand,2.0,1.35,8,5.916628507019851
rand,2.0,1.35,9,5.706039568589677
rand,2.0,3.0,0,5.8930364925579095
rand,2.0,3.0,1,6.031005735884914
rand,2.0,3.0,2,5.8571144506944
rand,2.0,3.0,3,6.028666694167795
rand,2.0,3.0,4,5.779226485794616
rand,2.0,3.0,5,5.810461925957548
rand,2.0,3.0,6,6.0311363399261655
rand,2.0,3.0,7,5.89921408166443
rand,2.0,3.0,8,5.916628507019851
rand,2.0,3.0,9,5.706039568589677

